Reconstruction of primary vertices at the ATLAS experiment in Run 1 proton-proton collisions at the LHC

This paper presents the method and performance of primary vertex reconstruction in proton-proton collision data recorded by the ATLAS experiment during Run 1 of the LHC. The studies presented focus on data taken during 2012 at a centre-of-mass energy of $\sqrt{s} = 8$ TeV. The performance has been measured as a function of the number of interactions per bunch crossing over a wide range, from one to seventy. The measurement of the position and size of the luminous region and its use as a constraint to improve the primary vertex resolution are discussed. A longitudinal vertex position resolution of about 30 micrometers is achieved for events with high multiplicity of reconstructed tracks. The transverse position resolution is better than 20 micrometers and is dominated by the precision on the size of the luminous region. An analytical model is proposed to describe the primary vertex reconstruction efficiency as a function of the number of interactions per bunch crossing and of the longitudinal size of the luminous region. Agreement between the data and the predictions of this model is better than 3% up to seventy interactions per bunch crossing.

==> Metadata.txt <==
Title: Reconstruction of primary vertices at the ATLAS experiment in Run 1 proton--proton collisions at the LHC

This paper presents the method and performance of primary vertex reconstruction in
proton--proton collision data recorded by the ATLAS experiment during Run 1 of the LHC.
The studies presented focus on data taken during 2012 at a centre-of-mass energy of 8 TeV.
The performance has been measured as a function of the number of interactions per bunch crossing over a wide range, from one to seventy.
The measurement of the position and size of the luminous region
and its use as a constraint to improve the primary vertex resolution are discussed.
A longitudinal vertex position  resolution of about 30 micrometers is achieved for
events with high  multiplicity of reconstructed tracks. The transverse position resolution is better than
20 micrometers and is dominated by the  precision on the size of the luminous region.
An analytical model is proposed to describe the primary vertex reconstruction efficiency
as a function of the number of interactions per bunch crossing and of the longitudinal size of the luminous region.
Agreement between the data and the predictions of this model is better than 3% up to seventy interactions per bunch crossing.

html:

Title: Reconstruction of primary vertices at the ATLAS experiment in Run 1 proton--proton collisions at the LHC

Abstract
This paper presents the method and performance of primary vertex reconstruction in
proton--proton collision data recorded by the ATLAS experiment during Run 1 of the LHC.
The studies presented focus on data taken during 2012 at a centre-of-mass energy of &radic;s= 8 TeV.
The performance has been measured as a function of the number of interactions per bunch crossing over a wide range, from one to seventy.
The measurement of the position and size of the luminous region
and its use as a constraint to improve the primary vertex resolution are discussed.
A longitudinal vertex position  resolution of about 30 micrometers is achieved for
events with high  multiplicity of reconstructed tracks. The transverse position resolution is better than
20 micrometers and is dominated by the  precision on the size of the luminous region.
An analytical model is proposed to describe the primary vertex reconstruction efficiency
as a function of the number of interactions per bunch crossing and of the longitudinal size of the luminous region.
Agreement between the data and the predictions of this model is better than 3% up to seventy interactions per bunch crossing.


Comments; 52 pages in total, author list starting at page 36, 17 figures, 4 tables, submitted to EPJC. All figures including auxillary figures are 
available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2015-01

CERN-EP-2016-150











